Sparse Separable Nonnegative Matrix Factorization

We propose a new variant of nonnegative matrix factorization (NMF), combining separability and sparsity assumptions. Separability requires that the columns of the first NMF factor are equal to columns of the input matrix, while sparsity requires that the columns of the second NMF factor are sparse. We call this variant sparse separable NMF (SSNMF), which we prove to be NP-complete, as opposed to separable NMF which can be solved in polynomial time. The main motivation to consider this new model is to handle underdetermined blind source separation problems, such as multispectral image unmixing. We introduce an algorithm to solve SSNMF, based on the successive nonnegative projection algorithm (SNPA, an effective algorithm for separable NMF), and an exact sparse nonnegative least squares solver. We prove that, in noiseless settings and under mild assumptions, our algorithm recovers the true underlying sources. This is illustrated by experiments on synthetic data sets and the unmixing of a multispectral image.

==> arXiv SSNMF/img/xp-nvar.txt <==
15 5 0.035911
20 5 0.043534
25 6 0.078494
30 6 0.102875
35 7 0.216303
40 7 0.225444
45 7 0.279558
50 8 0.640713
55 8 0.666954
60 8 0.790765
65 8 0.744935
70 8 0.824628
75 8 0.966813
80 9.5 2.406467
85 8.5 1.294995
90 9.5 2.783148
95 9 2.089046
100 9 2.145223
105 9 2.254641
110 10 4.264072
115 11 8.193667
120 10 4.450045
125 9 3.088617
130 10 5.242356
135 10 6.511228
140 11 11.770527
145 11 11.989795
150 10.5 8.660539
155 11 11.041732
160 11 13.600580
165 10.5 8.850015
170 11 12.293956
175 10 8.355510
180 11 10.395093
185 11 13.792417
190 11 15.324164
195 11 15.286754
200 12 17.540320

==> img/xp-nvar.txt <==
15 5 0.035911
20 5 0.043534
25 6 0.078494
30 6 0.102875
35 7 0.216303
40 7 0.225444
45 7 0.279558
50 8 0.640713
55 8 0.666954
60 8 0.790765
65 8 0.744935
70 8 0.824628
75 8 0.966813
80 9.5 2.406467
85 8.5 1.294995
90 9.5 2.783148
95 9 2.089046
100 9 2.145223
105 9 2.254641
110 10 4.264072
115 11 8.193667
120 10 4.450045
125 9 3.088617
130 10 5.242356
135 10 6.511228
140 11 11.770527
145 11 11.989795
150 10.5 8.660539
155 11 11.041732
160 11 13.600580
165 10.5 8.850015
170 11 12.293956
175 10 8.355510
180 11 10.395093
185 11 13.792417
190 11 15.324164
195 11 15.286754
200 12 17.540320
